Machine-Learning Enhanced Photometric Analysis of the Extremely Bright GRB 210822A

We present analytical and numerical models of the bright long GRB 210822A at $z=1.736$. The intrinsic extreme brightness exhibited in the optical, which is very similar to other bright GRBs (e.g., GRBs 080319B, 130427A, 160625A 190114C, and 221009A), makes GRB 210822A an ideal case for studying the evolution of this particular kind of GRB. We use optical data from the RATIR instrument starting at $T+315.9$ s, with publicly available optical data from other ground-based observatories, as well as Swift/UVOT, and X-ray data from the Swift/XRT instrument. The temporal profiles and spectral properties during the late stages align consistently with the conventional forward shock model, complemented by a reverse shock element that dominates optical emissions during the initial phases ($T<300$ s). Furthermore, we observe a break at $T=80000$s that we interpreted as evidence of a jet break, which constrains the opening angle to be about $\theta_\mathrm{j}=(3-5)$ degrees. Finally, we apply a machine-learning technique to model the multi-wavelength light curve of GRB 210822A using the AFTERGLOWPY library. We estimate the angle of sight $\theta_{obs}=(6.4 \pm 0.1) \times 10^{-1}$ degrees, the energy $E_0=(7.9 \pm 1.6)\times 10^{53}$ ergs, the electron index $p=2.54 \pm 0.10$, the thermal energy fraction in electrons $\epsilon_\mathrm{e}=(4.63 \pm 0.91) \times 10^{-5}$ and in the magnetic field $\epsilon_\mathrm{B}= (8.66 \pm 1.01) \times 10^{-6}$, the efficiency $\chi = 0.89 \pm 0.01$, and the density of the surrounding medium $n_\mathrm{0} = 0.85 \pm 0.01 cm^{-3}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
